Investigating the variability of Swift-BAT blazars with NICER

We present results of X-ray spectral and time-domain variability analyses of 4 faint, "quiescent" blazars from the Swift-BAT 105-month catalog. We use observations from a recent, 5-month long NICER campaign, as well as archival BAT data. Variations in the 0.3-2 keV flux are detected on minute, $\sim$weekly, and monthly timescales, but we find that the fractional variability $F_{\rm var}$ on these timescales is $<25\%$ and decreases on longer timescales, implying generally low-amplitude variability across all sources and showing very low variability on monthly timescales ($F_{\rm var}\lesssim13\%$), which is at odds with previous studies that show that blazars are highly variable in the X-rays on a wide range of timescales. Moreover, we find that the flux variability on very short timescales appears to be characterized by long periods of relative quiescence accompanied by occasional short bursts, against the relatively time-stationary nature of the variability of most other AGN light curves. Our analysis also shows that the broadband X-ray spectra (0.3-195 keV) of our sources can be described with different power law models. As is the case with most blazars, we find that 2 sources (2MASS J09343014-1721215 and PKS 0312-770) are well-modeled with a simple power law, while the remaining two (1RXS J225146.9-320614 and PKS 2126-15) exhibit curvature in the form of a log-parabolic power law. We also find that, in addition to the continuum, PKS 2126-15 requires significant absorption at the soft X-rays ($\lesssim$1 keV) to fully describe the observed curvature, possibly due to absorption from the intergalactic medium.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  Main manuscript

2MASSsamplespec.pdf: Figure 1
PKS2126LCs.pdf:      Figure 2 (top panel)
PKS2126LCobslinesnew.pdf:  Figure 2 (bottom panel)
fvarvstimescalenew.pdf: Figure 3
2MASSgammavstime.pdf: Figure 4
1RXSbroadbandspec.pdf, 2MASSbroadbandspec.pdf, 0312broadbandspec.pdf, PKS2126abslogpar.pdf: Figure 5
PKS2126resids.pdf: Figure 6
PKS2126NHvst.pdf: Figure 7

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
